Waypoint Planning Networks

With the recent advances in machine learning, path planning algorithms are also evolving; however, the learned path planning algorithms often have difficulty competing with success rates of classic algorithms. We propose waypoint planning networks (WPN), a hybrid algorithm based on LSTMs with a local kernel - a classic algorithm such as A*, and a global kernel using a learned algorithm. WPN produces a more computationally efficient and robust solution. We compare WPN against A*, as well as related works including motion planning networks (MPNet) and value iteration networks (VIN). In this paper, the design and experiments have been conducted for 2D environments. Experimental results outline the benefits of WPN, both in efficiency and generalization. It is shown that WPN's search space is considerably less than A*, while being able to generate near optimal results. Additionally, WPN works on partial maps, unlike A* which needs the full map in advance. The code is available online.

==> images/pbtestfull.csv <==
Algorithm,Time,Distance,Distance from Goal,Path Deviation,Original Distance from Goal,Trajectory Smoothness,Obstacle Clearance,Search Space,Memory
A*,0.048183,15.313708305358887,0.0,0.0,14.422205,0.4229067125832334,1.5033233666819277,2.5634765625,139.181
A*,0.116628,26.38477599620819,0.0,0.0,24.698177,0.39269909025585953,1.305515879624471,5.517578125,172.937
A*,0.125565,27.14213538169861,0.0,0.0,25.079872,0.35997416606787125,1.3071512871504687,5.5908203125,322.124
A*,0.153067,38.94112491607666,0.0,0.0,37.48333,0.23561944958971018,1.392861481799478,9.2529296875,222.257
A*,0.191965,34.79898953437805,0.0,0.0,32.202484,0.366519150905469,1.3340637477161374,8.3740234375,217.031
A*,2.959342,15.313708305358887,0.0,0.0,14.422205,0.4229067125832334,1.5033233666819277,1.025390625,1346.707
A*,0.917128,26.38477599620819,0.0,0.0,24.698177,0.39269909025585953,1.305515879624471,0.927734375,1293.373
A*,0.989412,27.727921843528748,0.0,-0.5857864618301392,25.079872,0.18849556058452926,1.3843079547644417,1.5380859375,1397.274
A*,0.97335,38.94112491607666,0.0,0.0,37.48333,0.23561944958971018,1.392861481799478,2.685546875,1292.349
A*,1.164262,35.38477599620819,0.0,-0.5857864618301392,32.202484,0.48137307616985764,1.3670388258461528,1.513671875,1292.918
A*,0.8805,15.313708305358887,0.0,0.0,14.422205,0.4229067125832334,1.5033233666819277,1.025390625,1264.169
A*,1.127642,26.38477599620819,0.0,0.0,24.698177,0.39269909025585953,1.324343768823248,2.587890625,1356.527
A*,1.257496,27.14213538169861,0.0,0.0,25.079872,0.3926990902558596,1.3241363226818688,2.24609375,1602.684
A*,1.349824,40.35533845424652,0.0,-1.4142135381698608,37.48333,0.2533542473613879,1.3801885307736883,2.001953125,1369.796
A*,1.218589,34.79898953437805,0.0,0.0,32.202484,0.2617993935039064,1.3340637477161374,2.8564453125,1381.269
A*,2.977102,16.14213538169861,0.0,-0.8284270763397217,14.422205,0.12083048930949526,1.3758730397978982,0.4150390625,3345.438
A*,4.056479,26.38477599620819,0.0,0.0,24.698177,0.39269909025585953,1.324343768823248,1.220703125,5050.629
A*,4.360592,27.14213538169861,0.0,0.0,25.079872,0.1308996967519532,1.3759130179785055,0.830078125,6187.371
A*,4.383681,39.5269113779068,0.0,-0.5857864618301392,37.48333,0.3293605206864871,1.3878036268220686,1.3427734375,4904.698
A*,4.412655,34.79898953437805,0.0,0.0,32.202484,0.366519150905469,1.4107491837076631,1.4892578125,5174.858
A*,0.029272,15.899494767189026,0.0,-0.5857864618301392,14.422205,0.16829960521986242,1.4081983315799191,nan,76.126
A*,0.09016,37.55634891986847,0.0,-11.171572923660278,24.698177,0.554398701561226,1.5336567625398998,nan,120.758
A*,0.041136,35.870057225227356,0.0,-8.727921843528748,25.079872,0.5958193022719509,1.4692309954865874,nan,85.51
A*,0.071614,52.79898953437805,0.0,-13.857864618301392,37.48333,0.5235987748852046,1.671473697085139,nan,109.494
A*,0.022602,8.656854152679443,0.0,0.0,8.062258,0.2945243048561915,1.3830618877807477,1.025390625,86.537
A*,0.05164,20.242640614509583,0.0,0.0,19.235384,0.2356194438849532,1.2946461113496086,1.9775390625,108.113
A*,0.225264,39.38477599620819,0.0,0.0,36.40055,0.3814791162485494,1.4057159433244981,9.66796875,437.561
A*,0.222999,43.72792184352875,0.0,0.0,41.0,0.24902868052881236,1.319180671554393,9.326171875,262.129
A*,0.133584,46.426406145095825,0.0,0.0,45.343136,0.1795195841169644,1.472962096846192,8.1787109375,220.297
A*,0.848293,10.656854152679443,0.0,-2.0,8.062258,0.2356194438849532,1.1242640687119285,0.3662109375,1402.125
A*,0.845793,20.242640614509583,0.0,0.0,19.235384,0.2356194438849532,1.2946461113496086,0.9033203125,1401.917
A*,1.008572,39.38477599620819,0.0,0.0,36.40055,0.3814791162485494,1.4057159433244981,6.0302734375,1370.749
A*,1.181075,44.55634891986847,0.0,-0.8284270763397217,41.0,0.3256528899222932,1.3493286710056072,2.9052734375,1370.877
A*,1.004499,46.426406145095825,0.0,0.0,45.343136,0.1795195841169644,1.472962096846192,2.3193359375,1371.008
A*,0.835831,8.656854152679443,0.0,0.0,8.062258,0.2945243048561915,1.3830618877807477,0.3662109375,1487.925
A*,0.96148,20.242640614509583,0.0,0.0,19.235384,0.2356194438849532,1.2946461113496086,0.9765625,1402.429
A*,1.283033,39.38477599620819,0.0,0.0,36.40055,0.4263590122777906,1.400626069470975,2.978515625,1410.207
A*,1.331579,43.72792184352875,0.0,0.0,41.0,0.24902868052881236,1.319180671554393,3.02734375,1372.183
A*,1.302412,46.426406145095825,0.0,0.0,45.343136,0.1795195841169644,1.472962096846192,1.904296875,1390.77
A*,1.865959,8.656854152679443,0.0,0.0,8.062258,0.2945243048561915,1.3830618877807477,0.3662109375,2983.067
A*,3.316866,20.242640614509583,0.0,0.0,19.235384,0.2356194438849532,1.2946461113496086,0.48828125,4456.553
A*,5.694146,39.97056245803833,0.0,-0.5857864618301392,36.40055,0.3272492399782974,1.456118279698675,1.6845703125,6863.634
A*,7.024531,50.94112491607666,0.0,-7.213203072547913,41.0,0.37399911890763415,1.3156662002139026,2.1240234375,8850.753
A*,5.833398,47.012192606925964,0.0,-0.5857864618301392,45.343136,0.13089969485036754,1.6580343417702268,1.1474609375,5759.943
A*,0.050992,26.899494767189026,0.0,-18.242640614509583,8.062258,0.5340707600096859,1.8120013950762188,nan,98.71
A*,0.042978,20.82842707633972,0.0,-0.5857864618301392,19.235384,0.14959964854101196,1.311581131755479,nan,93.886
A*,0.076662,52.012192606925964,0.0,-12.627416610717773,36.40055,0.42143316001256903,1.591431346192646,nan,122.334
A*,0.210828,72.01219260692596,0.0,-28.284270763397217,41.0,0.5150151851852157,1.4743729031141048,nan,165.641
A*,0.286919,64.62741661071777,0.0,-18.20101046562195,45.343136,0.3327958328182886,1.453601668105411,nan,141.446
A*,0.25759,66.81118214130402,0.0,0.0,65.11528,0.18849556195367093,1.428800458139787,14.697265625,325.953
A*,0.198658,54.485281229019165,0.0,0.0,52.34501,0.17782600313472888,1.3827635009450472,8.251953125,210.689
A*,0.153572,31.899494767189026,0.0,0.0,29.427877,0.28797932030383167,1.4658153220536434,7.1044921875,188.721
A*,0.226211,42.72792184352875,0.0,0.0,39.623226,0.31415925851327103,1.576366792108006,9.4970703125,248.217
A*,0.124022,26.97056245803833,0.0,0.0,25.059929,0.44392071072401523,1.5556205106245586,6.0302734375,176.841
A*,1.070193,66.81118214130402,0.0,0.0,65.11528,0.18849556195367093,1.428800458139787,5.7861328125,1356.482
A*,1.061452,54.485281229019165,0.0,0.0,52.34501,0.17782600313472888,1.3827635009450472,5.029296875,1237.323
A*,1.0284,31.899494767189026,0.0,0.0,29.427877,0.28797932030383167,1.3843728682104564,1.8798828125,1231.253
A*,1.105073,44.72792184352875,0.0,-2.0,39.623226,0.2804993395882083,1.539942756708979,3.7841796875,1231.765
A*,1.033164,27.55634891986847,0.0,-0.5857864618301392,25.059929,0.4254240115914694,1.3387079251871652,1.4892578125,1231.765
A*,1.681255,66.81118214130402,0.0,0.0,65.11528,0.1256637075127334,1.5796792302715645,3.076171875,1554.742
A*,1.62783,54.485281229019165,0.0,0.0,52.34501,0.17782600313472888,1.3827635009450472,2.8564453125,1336.844
A*,1.223653,31.899494767189026,0.0,0.0,29.427877,0.34033919672271024,1.5567586307189167,2.8076171875,1344.846
A*,1.265316,43.31370830535889,0.0,-0.5857864618301392,39.623226,0.30649683924360793,1.3829941200382312,4.0283203125,1268.999
A*,1.169155,26.97056245803833,0.0,0.0,25.059929,0.44392071072401523,1.5806853463872312,2.392578125,1325.031
A*,9.739574,79.29646337032318,0.0,-12.485281229019165,65.11528,0.2094395102393196,1.6880024364388353,2.6123046875,9501.519
A*,7.943758,54.485281229019165,0.0,0.0,52.34501,0.17782600313472888,1.6127052480604893,2.197265625,8912.889
A*,4.483284,31.899494767189026,0.0,0.0,29.427877,0.2356194438849532,1.4658153220536434,1.46484375,5269.363
A*,5.991423,43.55634891986847,0.0,-0.8284270763397217,39.623226,0.21598449022787375,1.6124862549225951,1.7333984375,5130.746
A*,4.287665,27.79898953437805,0.0,-0.8284270763397217,25.059929,0.2048864818726224,1.5329556699558224,1.123046875,4792.273
A*,0.064758,80.18376553058624,0.0,-13.372583389282227,65.11528,0.3029392923296276,1.911011199094324,nan,96.922
A*,0.076701,98.22539567947388,0.0,-43.74011445045471,52.34501,0.3878509431973307,1.6383215780586722,nan,113.378
A*,0.075665,66.76955199241638,0.0,-34.870057225227356,29.427877,0.5649355189385177,1.7152974308984137,nan,111.322
A*,0.080502,47.69848430156708,0.0,-4.97056245803833,39.623226,0.569413656055304,1.740526273130838,nan,115.97
A*,0.115148,74.42640614509583,0.0,-47.455843687057495,25.059929,0.5360654150141301,1.7216637741562588,nan,97.274
A*,0.068611,20.242640614509583,0.0,0.0,19.026299,0.19634953657079435,1.2978708664619076,2.880859375,103.689
A*,0.024512,11.485281229019165,0.0,0.0,10.816654,0.4712389083070315,1.1650281539872887,1.3427734375,71.969
A*,0.206409,36.21320307254791,0.0,0.0,33.54102,0.5573793539115429,1.5034741570680976,8.8623046875,210.665
A*,0.044428,26.041630148887634,0.0,0.0,25.495098,0.15707963610234382,1.3446461113496084,2.734375,104.137
A*,0.013246,6.828427076339722,0.0,0.0,6.3245554,0.33659920554993317,1.1183467321065985,0.6591796875,59.857
A*,0.832854,20.242640614509583,0.0,0.0,19.026299,0.19634953657079435,1.2978708664619076,1.416015625,1125.069
A*,0.747295,11.485281229019165,0.0,0.0,10.816654,0.4712389083070315,1.1650281539872887,0.390625,1123.685
A*,1.066493,36.21320307254791,0.0,0.0,33.54102,0.5573793539115429,1.4580663876244333,3.0517578125,1123.685
A*,0.774394,26.041630148887634,0.0,0.0,25.495098,0.15707963610234382,1.3446461113496084,0.634765625,1123.685
A*,0.95852,6.828427076339722,0.0,0.0,6.3245554,0.33659920554993317,1.1183467321065985,0.244140625,1126.705
A*,1.014916,20.242640614509583,0.0,0.0,19.026299,0.19634953657079435,1.2978708664619076,1.6845703125,1178.89
A*,0.82334,11.485281229019165,0.0,0.0,10.816654,0.4712389083070315,1.1650281539872887,0.390625,1167.138
A*,1.264393,36.21320307254791,0.0,0.0,33.54102,0.5573793539115429,1.4389580280358398,3.02734375,1285.136
A*,0.935354,26.041630148887634,0.0,0.0,25.495098,0.15707963610234382,1.3446461113496084,0.78125,1137.178
A*,0.78736,6.828427076339722,0.0,0.0,6.3245554,0.33659920554993317,1.1183467321065985,0.244140625,1137.658
A*,3.090019,20.242640614509583,0.0,0.0,19.026299,0.19634953657079435,1.2978708664619076,0.7568359375,3962.967
A*,1.875219,11.485281229019165,0.0,0.0,10.816654,0.4712389083070315,1.1650281539872887,0.390625,2513.987
A*,4.388401,36.21320307254791,0.0,0.0,33.54102,0.5067085035559481,1.4066999635197108,1.7578125,4923.591
A*,3.152665,26.041630148887634,0.0,0.0,25.495098,0.15707963610234382,1.3446461113496084,0.6591796875,3499.829
A*,2.116029,6.828427076339722,0.0,0.0,6.3245554,0.33659920554993317,1.1183467321065985,0.244140625,2654.859
A*,0.026568,21.071067690849304,0.0,-0.8284270763397217,19.026299,0.3926990731415887,1.5747024193241856,nan,74.842
A*,0.096077,33.72792184352875,0.0,-22.242640614509583,10.816654,0.27868966481015967,1.5152502274549287,nan,92.314
A*,0.147519,91.91168737411499,0.0,-55.69848430156708,33.54102,0.5336679891843417,1.6827001989339745,nan,108.65
A*,0.086406,81.84061968326569,0.0,-55.79898953437805,25.495098,0.5722186714389494,1.634217277469724,nan,89.698
A*,0.01779,22.485281229019165,0.0,-15.656854152679443,6.3245554,0.4861988703902508,1.2918566764043793,nan,57.21
A*,0.185554,42.55634891986847,0.0,0.0,39.56008,0.24166097861899052,1.2569721136277978,7.568359375,245.193
A*,0.105402,26.071067690849304,0.0,0.0,24.020824,0.28274333266194385,1.1491168824543143,4.0283203125,181.009
A*,0.603607,71.74011445045471,0.0,0.0,67.00746,0.33069395993276346,1.09021290567949,23.14453125,583.137
A*,0.349242,59.55634891986847,0.0,0.0,55.081757,0.26647437106036387,1.2401655609481461,13.37890625,374.977
A*,0.059049,17.485281229019165,0.0,0.0,15.524175,0.4908738628198245,1.051776695296637,2.5146484375,153.417
A*,1.073464,42.55634891986847,0.0,0.0,39.56008,0.24166097861899052,1.2569721136277978,5.029296875,1767.869
A*,0.977587,26.071067690849304,0.0,0.0,24.020824,0.28274333266194385,1.1491168824543143,2.05078125,1766.149
A*,1.6198,71.74011445045471,0.0,0.0,67.00746,0.33069395993276346,1.09021290567949,15.966796875,1958.166
A*,1.331478,59.55634891986847,0.0,0.0,55.081757,0.26647437106036387,1.2401655609481461,7.3974609375,1766.149
A*,0.938573,17.485281229019165,0.0,0.0,15.524175,0.3926990902558596,1.0776650429449555,0.9765625,1766.661
A*,1.452597,42.55634891986847,0.0,0.0,39.56008,0.24166097861899052,1.2569721136277978,2.7587890625,1859.077
A*,1.209111,26.071067690849304,0.0,0.0,24.020824,0.28274333266194385,1.1491168824543143,1.26953125,1797.701
A*,1.888484,72.32590091228485,0.0,-0.5857864618301392,67.00746,0.32499234111421726,1.1475232618293798,4.0283203125,1797.701
A*,1.459024,60.97056245803833,0.0,-1.4142135381698608,55.081757,0.31691504268368725,1.235952130054319,7.666015625,1766.661
A*,0.98546,17.485281229019165,0.0,0.0,15.524175,0.4908738628198245,1.051776695296637,1.3671875,1766.149
A*,6.092475,42.55634891986847,0.0,0.0,39.56008,0.24166097861899052,1.267592974201467,1.708984375,9066.593
A*,4.987545,28.313708305358887,0.0,-2.2426406145095825,24.020824,0.45311431779633643,1.1274503268840295,1.171875,8064.973
A*,10.372875,72.91168737411499,0.0,-1.1715729236602783,67.00746,0.31948399518928,1.0912673950991563,2.734375,13951.885
A*,8.710321,62.870057225227356,0.0,-3.3137083053588867,55.081757,0.39269907314158886,1.1214105334504163,2.5390625,13099.765
A*,3.3884,17.485281229019165,0.0,0.0,15.524175,0.4908738628198245,1.051776695296637,0.634765625,5731.775
A*,0.260331,80.39696860313416,0.0,-37.840619683265686,39.56008,0.5154175441947548,1.2513501177145325,nan,146.617
A*,0.107286,33.28427076339722,0.0,-7.213203072547913,24.020824,0.4833219388072279,1.303826728331218,nan,164.126
A*,0.935368,80.56854152679443,0.0,-8.828427076339722,67.00746,0.44707279570053016,1.1406482403650913,nan,296.889
A*,0.530576,89.9827550649643,0.0,-30.426406145095825,55.081757,0.49883396378757305,1.2200577195602955,nan,171.938
A*,0.044474,28.213203072547913,0.0,-10.727921843528748,15.524175,0.3756252003963022,1.2052760587712332,nan,120.218
A*,0.030436,10.656854152679443,0.0,0.0,9.848858,0.5497787023982241,1.4714776642118865,1.0986328125,105.057
A*,0.124393,44.65685415267944,0.0,0.0,43.046486,0.14279966918394893,1.265575895240818,5.322265625,203.185
A*,0.268282,44.62741661071777,0.0,0.0,41.231056,0.4430451274681495,1.2148257333648906,11.1328125,331.225
A*,0.240545,37.041630148887634,0.0,0.0,34.132095,0.22801881776700447,1.117963040306206,9.0087890625,256.169
A*,0.068264,20.14213538169861,0.0,0.0,18.867962,0.3695991437702208,1.142012562492535,3.0517578125,143.225
A*,0.874095,10.656854152679443,0.0,0.0,9.848858,0.5497787023982241,1.3714776642118864,0.3173828125,1568.413
A*,1.007637,44.65685415267944,0.0,0.0,43.046486,0.14279966918394893,1.265575895240818,2.3681640625,1568.373
A*,1.269064,45.21320307254791,0.0,-0.5857864618301392,41.231056,0.35342917951884667,1.2405211072087503,3.0517578125,1568.885
A*,1.177917,37.041630148887634,0.0,0.0,34.132095,0.5320439066508154,1.2034559932053313,1.904296875,1568.885
A*,0.874854,20.14213538169861,0.0,0.0,18.867962,0.3695991437702208,1.142012562492535,1.46484375,1568.245
A*,0.864491,10.656854152679443,0.0,0.0,9.848858,0.5497787023982241,1.4714776642118865,0.5126953125,1568.885
A*,1.4793,44.65685415267944,0.0,0.0,43.046486,0.14279966918394893,1.265575895240818,1.4892578125,1568.885
A*,1.372241,44.62741661071777,0.0,0.0,41.231056,0.4027682976983177,1.2104264288712032,3.9306640625,1568.885
A*,1.26767,37.041630148887634,0.0,0.0,34.132095,0.1773479696197027,1.117963040306206,2.5390625,1568.885
A*,0.963985,20.14213538169861,0.0,0.0,18.867962,0.3695991437702208,1.142012562492535,1.46484375,1568.757
A*,2.46169,10.656854152679443,0.0,0.0,9.848858,0.5497787023982241,1.4714776642118865,0.5126953125,3510.323
A*,7.066261,44.65685415267944,0.0,0.0,43.046486,0.14279966918394893,1.265575895240818,1.1474609375,9437.657
A*,6.090112,44.62741661071777,0.0,0.0,41.231056,0.3624914679284859,1.2298458984322471,1.8798828125,8202.452
A*,5.876412,41.28427076339722,0.0,-4.2426406145095825,34.132095,0.4619989156186706,1.2546133602791878,2.099609375,8200.967
A*,3.352556,20.14213538169861,0.0,0.0,18.867962,0.3695991437702208,1.142012562492535,0.732421875,5429.323
A*,0.09654,17.727921843528748,0.0,-7.071067690849304,9.848858,0.5759586611447884,1.365685424949238,nan,151.458
A*,0.401625,64.69848430156708,0.0,-20.041630148887634,43.046486,0.5235987773998013,1.3505145572056536,nan,159.49
A*,0.307885,59.5979790687561,0.0,-14.97056245803833,41.231056,0.5129130932857914,1.344018617670404,nan,166.002
A*,0.354032,56.35533845424652,0.0,-19.313708305358887,34.132095,0.40105437693973445,1.3083840082230573,nan,130.194
A*,0.113519,30.97056245803833,0.0,-10.828427076339722,18.867962,0.4945099502946935,1.3254016464438645,nan,100.178
A*,0.119341,25.213203072547913,0.0,0.0,21.633308,0.23561945073066157,1.0825140769936443,4.0771484375,195.513
A*,0.154929,33.899494767189026,0.0,0.0,31.144823,0.2699806127848422,1.248669291538692,5.810546875,230.313
A*,0.04729,20.97056245803833,0.0,0.0,19.79899,0.2309994588160571,1.0243655036690056,1.953125,149.993
A*,0.01243,5.2426406145095825,0.0,0.0,5.0,0.31415927220468765,1.082842712474619,0.48828125,121.609
A*,0.202715,42.041630148887634,0.0,0.0,38.910152,0.23998277737858084,1.1245911492844047,7.9833984375,266.001
A*,0.989389,27.213203072547913,0.0,-2.0,21.633308,0.3926990809208027,1.0938406864657264,2.490234375,1872.877
A*,1.127121,34.485281229019165,0.0,-0.5857864618301392,31.144823,0.3093992718223755,1.241133858461762,2.3681640625,1873.845
A*,0.893914,20.97056245803833,0.0,0.0,19.79899,0.2309994588160571,1.0243655036690056,0.8056640625,1873.845
A*,0.805457,5.2426406145095825,0.0,0.0,5.0,0.31415927220468765,1.082842712474619,0.1220703125,1873.845
A*,1.167212,42.041630148887634,0.0,0.0,38.910152,0.1963495451279298,1.1083193037947683,2.978515625,1873.845
A*,1.219097,25.213203072547913,0.0,0.0,21.633308,0.23561945073066157,1.0825140769936443,2.1484375,1874.477
A*,1.253134,34.485281229019165,0.0,-0.5857864618301392,31.144823,0.3093992718223755,1.241133858461762,2.3681640625,1874.357
A*,1.175632,20.97056245803833,0.0,0.0,19.79899,0.2309994588160571,1.0243655036690056,0.5126953125,1911.077
A*,0.856931,5.2426406145095825,0.0,0.0,5.0,0.31415927220468765,1.082842712474619,0.1220703125,1903.373
A*,1.67022,43.455843687057495,0.0,-1.4142135381698608,38.910152,0.2759507102214937,1.1482508479523936,2.3193359375,1905.397
A*,4.578008,29.213203072547913,0.0,-4.0,21.633308,0.327249236175126,1.0860206292602492,1.123046875,8083.345
A*,6.095385,38.041630148887634,0.0,-4.142135381698608,31.144823,0.31906799692754084,1.114276695296637,1.220703125,9487.609
A*,4.06811,20.97056245803833,0.0,0.0,19.79899,0.2309994588160571,1.0243655036690056,0.439453125,6291.323
A*,1.926059,5.2426406145095825,0.0,0.0,5.0,0.31415927220468765,1.082842712474619,0.1220703125,3956.623
A*,6.209201,46.041630148887634,0.0,-4.0,38.910152,0.3730641306087855,1.0621320343559641,1.4404296875,9494.801
A*,0.833179,46.18376553058624,0.0,-20.97056245803833,21.633308,0.39269907884634575,1.1130852169962633,nan,185.77
A*,0.086494,56.5269113779068,0.0,-22.627416610717773,31.144823,0.376336616039257,1.2936037550697834,nan,151.946
A*,1.207473,74.66904675960541,0.0,-53.69848430156708,19.79899,0.32936051406160816,1.181898363513587,nan,228.426
A*,0.712843,27.041630148887634,0.0,-21.79898953437805,5.0,0.2991992970820239,1.2245131734342318,nan,207.754
A*,0.389284,60.76955199241638,0.0,-18.727921843528748,38.910152,0.27719934977389116,1.1596497181123715,nan,164.258
A*,0.016546,6.656854152679443,0.0,0.0,6.4031243,0.2617993935039064,1.2071067811865477,0.68359375,108.145
A*,0.118793,27.727921843528748,0.0,0.0,25.632011,0.3455751994251564,1.2619910590593824,5.2978515625,204.353
A*,0.104621,23.485281229019165,0.0,0.0,21.095022,0.39269909025585953,1.2600613341699256,4.4921875,178.545
A*,0.110756,29.627416610717773,0.0,0.0,27.658634,0.3272492390275045,1.1940355937288494,5.3466796875,206.393
A*,0.081728,24.071067690849304,0.0,0.0,22.203604,0.23903422885139278,1.2593039147329412,3.4423828125,165.729
A*,0.762146,6.656854152679443,0.0,0.0,6.4031243,0.2617993935039064,1.2071067811865477,0.2197265625,1677.133
A*,1.057307,27.727921843528748,0.0,0.0,25.632011,0.2827433449842189,1.3208764972593656,1.123046875,1677.589
A*,0.96101,23.485281229019165,0.0,0.0,21.095022,0.39269909025585953,1.2600613341699256,1.6845703125,1677.589
A*,1.511114,29.627416610717773,0.0,0.0,27.658634,0.2617993906515279,1.2011844635310913,1.0498046875,1675.221
A*,0.995442,24.071067690849304,0.0,0.0,22.203604,0.23903422885139278,1.2593039147329412,1.1962890625,1706.413
A*,0.857455,6.656854152679443,0.0,0.0,6.4031243,0.2617993935039064,1.2071067811865477,0.2197265625,1707.117
A*,1.230076,27.727921843528748,0.0,0.0,25.632011,0.3455751994251564,1.2854225165644584,2.0751953125,1695.829
A*,1.174689,23.485281229019165,0.0,0.0,21.095022,0.42839900755184684,1.425684462817807,1.6357421875,1677.589
A*,1.205186,29.627416610717773,0.0,0.0,27.658634,0.3272492390275045,1.242851130197758,2.1728515625,1678.101
A*,1.231681,24.071067690849304,0.0,0.0,22.203604,0.23903422885139278,1.2593039147329412,1.1962890625,1678.101
A*,1.962774,6.656854152679443,0.0,0.0,6.4031243,0.2617993935039064,1.2071067811865477,0.2197265625,3550.035
A*,4.730366,28.55634891986847,0.0,-0.8284270763397217,25.632011,0.408407053866094,1.2288539740695346,1.025390625,7375.739
A*,4.533666,23.485281229019165,0.0,0.0,21.095022,0.28559933836789786,1.2224055557723714,1.171875,7390.169
A*,5.523041,30.213203072547913,0.0,-0.5857864618301392,27.658634,0.21991148780499803,1.2922854315746108,0.927734375,5893.917
A*,4.708339,25.727921843528748,0.0,-1.6568541526794434,22.203604,0.2731819758301632,1.30249640561905,1.1474609375,6849.191
A*,0.023875,17.97056245803833,0.0,-11.313708305358887,6.4031243,0.2243994752564138,1.4923515876422981,nan,103.266
A*,0.084738,33.28427076339722,0.0,-5.556348919868469,25.632011,0.3020762206407734,1.5233730334273474,nan,145.474
A*,0.134398,40.455843687057495,0.0,-16.97056245803833,21.095022,0.531298761115918,1.2930585305546367,nan,126.53
A*,0.165116,39.97056245803833,0.0,-10.343145847320557,27.658634,0.3708824646226059,1.2539482117703042,nan,148.082
A*,0.058122,26.55634891986847,0.0,-2.485281229019165,22.203604,0.6488071925966379,1.386934562461377,nan,128.682
A*,0.067717,21.242640614509583,0.0,0.0,20.024984,0.2243994703666221,1.2333092826957939,2.2705078125,141.705
A*,0.100095,28.213203072547913,0.0,0.0,26.627054,0.23903421843401051,1.1950122336625468,4.4189453125,178.025
A*,0.307119,45.62741661071777,0.0,0.0,42.154476,0.49087386281982476,1.3123512096620924,12.8173828125,358.105
A*,0.292052,45.28427076339722,0.0,0.0,42.059483,0.41336744541219883,1.0699172170919047,11.3037109375,347.905
A*,0.100186,22.899494767189026,0.0,0.0,19.924858,0.373999130317148,1.303098008666274,4.736328125,178.417
A*,0.901032,21.242640614509583,0.0,0.0,20.024984,0.2243994703666221,1.2333092826957939,1.171875,1645.781
A*,1.030524,29.38477599620819,0.0,-1.1715729236602783,26.627054,0.40840704017467727,1.0991483465847631,1.5380859375,1644.061
A*,1.136889,45.62741661071777,0.0,0.0,42.154476,0.4516039537942388,1.3269958706027651,5.2490234375,1644.061
A*,1.093882,45.28427076339722,0.0,0.0,42.059483,0.41336744541219883,1.0699172170919047,5.9326171875,1644.573
A*,0.901232,23.727921843528748,0.0,-0.8284270763397217,19.924858,0.5609986971056526,1.2245131734342318,1.904296875,1644.573
A*,1.135928,21.242640614509583,0.0,0.0,20.024984,0.2243994703666221,1.2333092826957939,0.7568359375,1644.061
A*,1.163053,28.213203072547913,0.0,0.0,26.627054,0.23903421843401051,1.1950122336625468,1.953125,1644.061
A*,1.452255,45.62741661071777,0.0,0.0,42.154476,0.49087386281982476,1.3064495102245979,4.19921875,1644.061
A*,1.357903,45.28427076339722,0.0,0.0,42.059483,0.41336744541219883,1.0962330065655888,3.173828125,1644.573
A*,1.16124,23.727921843528748,0.0,-0.8284270763397217,19.924858,0.5609986971056526,1.2245131734342318,1.904296875,1644.573
A*,5.505775,23.485281229019165,0.0,-2.2426406145095825,20.024984,0.4997988234737077,1.2788892233687028,1.07421875,5672.651
A*,4.577423,28.213203072547913,0.0,0.0,26.627054,0.23903421843401051,1.1950122336625468,0.927734375,7304.029
A*,6.18135,46.455843687057495,0.0,-0.8284270763397217,42.154476,0.31415927220468776,1.266804849283925,2.05078125,8522.993
A*,6.100735,45.28427076339722,0.0,0.0,42.059483,0.41336744541219883,1.0962330065655888,1.7333984375,8522.057
A*,3.454832,23.14213538169861,0.0,-0.24264061450958252,19.924858,0.27488936317910173,1.4125703849682212,0.9521484375,4765.245
A*,0.039773,35.28427076339722,0.0,-14.041630148887634,20.024984,0.4487989578475152,1.341063445588734,nan,109.234
A*,0.126327,38.79898953437805,0.0,-10.58578646183014,26.627054,0.5543986975343387,1.1512392830509104,nan,113.442
A*,0.066328,53.426406145095825,0.0,-7.798989534378052,42.154476,0.37399913031714815,1.5949024397700418,nan,130.482
A*,0.12803,47.28427076339722,0.0,-2.0,42.059483,0.45160393411282723,1.3271601883432524,nan,117.954
A*,0.079083,50.455843687057495,0.0,-27.55634891986847,19.924858,0.4105490325675039,1.3860432379623127,nan,138.17
A*,0.048183,15.313708305358887,0.0,0.0,14.422205,0.4229067125832334,1.5033233666819277,2.5634765625,139.181
A*,0.116628,26.38477599620819,0.0,0.0,24.698177,0.39269909025585953,1.305515879624471,5.517578125,172.937
A*,0.125565,27.14213538169861,0.0,0.0,25.079872,0.35997416606787125,1.3071512871504687,5.5908203125,322.124
A*,0.153067,38.94112491607666,0.0,0.0,37.48333,0.23561944958971018,1.392861481799478,9.2529296875,222.257
A*,0.191965,34.79898953437805,0.0,0.0,32.202484,0.366519150905469,1.3340637477161374,8.3740234375,217.031
A*,0.022602,8.656854152679443,0.0,0.0,8.062258,0.2945243048561915,1.3830618877807477,1.025390625,86.537
A*,0.05164,20.242640614509583,0.0,0.0,19.235384,0.2356194438849532,1.2946461113496086,1.9775390625,108.113
A*,0.225264,39.38477599620819,0.0,0.0,36.40055,0.3814791162485494,1.4057159433244981,9.66796875,437.561
A*,0.222999,43.72792184352875,0.0,0.0,41.0,0.24902868052881236,1.319180671554393,9.326171875,262.129
A*,0.133584,46.426406145095825,0.0,0.0,45.343136,0.1795195841169644,1.472962096846192,8.1787109375,220.297
A*,0.25759,66.81118214130402,0.0,0.0,65.11528,0.18849556195367093,1.428800458139787,14.697265625,325.953
A*,0.198658,54.485281229019165,0.0,0.0,52.34501,0.17782600313472888,1.3827635009450472,8.251953125,210.689
A*,0.153572,31.899494767189026,0.0,0.0,29.427877,0.28797932030383167,1.4658153220536434,7.1044921875,188.721
A*,0.226211,42.72792184352875,0.0,0.0,39.623226,0.31415925851327103,1.576366792108006,9.4970703125,248.217
A*,0.124022,26.97056245803833,0.0,0.0,25.059929,0.44392071072401523,1.5556205106245586,6.0302734375,176.841
A*,0.068611,20.242640614509583,0.0,0.0,19.026299,0.19634953657079435,1.2978708664619076,2.880859375,103.689
A*,0.024512,11.485281229019165,0.0,0.0,10.816654,0.4712389083070315,1.1650281539872887,1.3427734375,71.969
A*,0.206409,36.21320307254791,0.0,0.0,33.54102,0.5573793539115429,1.5034741570680976,8.8623046875,210.665
A*,0.044428,26.041630148887634,0.0,0.0,25.495098,0.15707963610234382,1.3446461113496084,2.734375,104.137
A*,0.013246,6.828427076339722,0.0,0.0,6.3245554,0.33659920554993317,1.1183467321065985,0.6591796875,59.857
A*,0.185554,42.55634891986847,0.0,0.0,39.56008,0.24166097861899052,1.2569721136277978,7.568359375,245.193
A*,0.105402,26.071067690849304,0.0,0.0,24.020824,0.28274333266194385,1.1491168824543143,4.0283203125,181.009
A*,0.603607,71.74011445045471,0.0,0.0,67.00746,0.33069395993276346,1.09021290567949,23.14453125,583.137
A*,0.349242,59.55634891986847,0.0,0.0,55.081757,0.26647437106036387,1.2401655609481461,13.37890625,374.977
A*,0.059049,17.485281229019165,0.0,0.0,15.524175,0.4908738628198245,1.051776695296637,2.5146484375,153.417
A*,0.030436,10.656854152679443,0.0,0.0,9.848858,0.5497787023982241,1.4714776642118865,1.0986328125,105.057
A*,0.124393,44.65685415267944,0.0,0.0,43.046486,0.14279966918394893,1.265575895240818,5.322265625,203.185
A*,0.268282,44.62741661071777,0.0,0.0,41.231056,0.4430451274681495,1.2148257333648906,11.1328125,331.225
A*,0.240545,37.041630148887634,0.0,0.0,34.132095,0.22801881776700447,1.117963040306206,9.0087890625,256.169
A*,0.068264,20.14213538169861,0.0,0.0,18.867962,0.3695991437702208,1.142012562492535,3.0517578125,143.225
A*,0.119341,25.213203072547913,0.0,0.0,21.633308,0.23561945073066157,1.0825140769936443,4.0771484375,195.513
A*,0.154929,33.899494767189026,0.0,0.0,31.144823,0.2699806127848422,1.248669291538692,5.810546875,230.313
A*,0.04729,20.97056245803833,0.0,0.0,19.79899,0.2309994588160571,1.0243655036690056,1.953125,149.993
A*,0.01243,5.2426406145095825,0.0,0.0,5.0,0.31415927220468765,1.082842712474619,0.48828125,121.609
A*,0.202715,42.041630148887634,0.0,0.0,38.910152,0.23998277737858084,1.1245911492844047,7.9833984375,266.001
A*,0.016546,6.656854152679443,0.0,0.0,6.4031243,0.2617993935039064,1.2071067811865477,0.68359375,108.145
A*,0.118793,27.727921843528748,0.0,0.0,25.632011,0.3455751994251564,1.2619910590593824,5.2978515625,204.353
A*,0.104621,23.485281229019165,0.0,0.0,21.095022,0.39269909025585953,1.2600613341699256,4.4921875,178.545
A*,0.110756,29.627416610717773,0.0,0.0,27.658634,0.3272492390275045,1.1940355937288494,5.3466796875,206.393
A*,0.081728,24.071067690849304,0.0,0.0,22.203604,0.23903422885139278,1.2593039147329412,3.4423828125,165.729
A*,0.067717,21.242640614509583,0.0,0.0,20.024984,0.2243994703666221,1.2333092826957939,2.2705078125,141.705
A*,0.100095,28.213203072547913,0.0,0.0,26.627054,0.23903421843401051,1.1950122336625468,4.4189453125,178.025
A*,0.307119,45.62741661071777,0.0,0.0,42.154476,0.49087386281982476,1.3123512096620924,12.8173828125,358.105
A*,0.292052,45.28427076339722,0.0,0.0,42.059483,0.41336744541219883,1.0699172170919047,11.3037109375,347.905
A*,0.100186,22.899494767189026,0.0,0.0,19.924858,0.373999130317148,1.303098008666274,4.736328125,178.417
A*,2.959342,15.313708305358887,0.0,0.0,14.422205,0.4229067125832334,1.5033233666819277,1.025390625,1346.707
A*,0.917128,26.38477599620819,0.0,0.0,24.698177,0.39269909025585953,1.305515879624471,0.927734375,1293.373
A*,0.989412,27.727921843528748,0.0,-0.5857864618301392,25.079872,0.18849556058452926,1.3843079547644417,1.5380859375,1397.274
A*,0.97335,38.94112491607666,0.0,0.0,37.48333,0.23561944958971018,1.392861481799478,2.685546875,1292.349
A*,1.164262,35.38477599620819,0.0,-0.5857864618301392,32.202484,0.48137307616985764,1.3670388258461528,1.513671875,1292.918
A*,0.848293,10.656854152679443,0.0,-2.0,8.062258,0.2356194438849532,1.1242640687119285,0.3662109375,1402.125
A*,0.845793,20.242640614509583,0.0,0.0,19.235384,0.2356194438849532,1.2946461113496086,0.9033203125,1401.917
A*,1.008572,39.38477599620819,0.0,0.0,36.40055,0.3814791162485494,1.4057159433244981,6.0302734375,1370.749
A*,1.181075,44.55634891986847,0.0,-0.8284270763397217,41.0,0.3256528899222932,1.3493286710056072,2.9052734375,1370.877
A*,1.004499,46.426406145095825,0.0,0.0,45.343136,0.1795195841169644,1.472962096846192,2.3193359375,1371.008
A*,1.070193,66.81118214130402,0.0,0.0,65.11528,0.18849556195367093,1.428800458139787,5.7861328125,1356.482
A*,1.061452,54.485281229019165,0.0,0.0,52.34501,0.17782600313472888,1.3827635009450472,5.029296875,1237.323
A*,1.0284,31.899494767189026,0.0,0.0,29.427877,0.28797932030383167,1.3843728682104564,1.8798828125,1231.253
A*,1.105073,44.72792184352875,0.0,-2.0,39.623226,0.2804993395882083,1.539942756708979,3.7841796875,1231.765
A*,1.033164,27.55634891986847,0.0,-0.5857864618301392,25.059929,0.4254240115914694,1.3387079251871652,1.4892578125,1231.765
A*,0.832854,20.242640614509583,0.0,0.0,19.026299,0.19634953657079435,1.2978708664619076,1.416015625,1125.069
A*,0.747295,11.485281229019165,0.0,0.0,10.816654,0.4712389083070315,1.1650281539872887,0.390625,1123.685
A*,1.066493,36.21320307254791,0.0,0.0,33.54102,0.5573793539115429,1.4580663876244333,3.0517578125,1123.685
A*,0.774394,26.041630148887634,0.0,0.0,25.495098,0.15707963610234382,1.3446461113496084,0.634765625,1123.685
A*,0.95852,6.828427076339722,0.0,0.0,6.3245554,0.33659920554993317,1.1183467321065985,0.244140625,1126.705
A*,1.073464,42.55634891986847,0.0,0.0,39.56008,0.24166097861899052,1.2569721136277978,5.029296875,1767.869
A*,0.977587,26.071067690849304,0.0,0.0,24.020824,0.28274333266194385,1.1491168824543143,2.05078125,1766.149
A*,1.6198,71.74011445045471,0.0,0.0,67.00746,0.33069395993276346,1.09021290567949,15.966796875,1958.166
A*,1.331478,59.55634891986847,0.0,0.0,55.081757,0.26647437106036387,1.2401655609481461,7.3974609375,1766.149
A*,0.938573,17.485281229019165,0.0,0.0,15.524175,0.3926990902558596,1.0776650429449555,0.9765625,1766.661
A*,0.874095,10.656854152679443,0.0,0.0,9.848858,0.5497787023982241,1.3714776642118864,0.3173828125,1568.413
A*,1.007637,44.65685415267944,0.0,0.0,43.046486,0.14279966918394893,1.265575895240818,2.3681640625,1568.373
A*,1.269064,45.21320307254791,0.0,-0.5857864618301392,41.231056,0.35342917951884667,1.2405211072087503,3.0517578125,1568.885
A*,1.177917,37.041630148887634,0.0,0.0,34.132095,0.5320439066508154,1.2034559932053313,1.904296875,1568.885
A*,0.874854,20.14213538169861,0.0,0.0,18.867962,0.3695991437702208,1.142012562492535,1.46484375,1568.245
A*,0.989389,27.213203072547913,0.0,-2.0,21.633308,0.3926990809208027,1.0938406864657264,2.490234375,1872.877
A*,1.127121,34.485281229019165,0.0,-0.5857864618301392,31.144823,0.3093992718223755,1.241133858461762,2.3681640625,1873.845
A*,0.893914,20.97056245803833,0.0,0.0,19.79899,0.2309994588160571,1.0243655036690056,0.8056640625,1873.845
A*,0.805457,5.2426406145095825,0.0,0.0,5.0,0.31415927220468765,1.082842712474619,0.1220703125,1873.845
A*,1.167212,42.041630148887634,0.0,0.0,38.910152,0.1963495451279298,1.1083193037947683,2.978515625,1873.845
A*,0.762146,6.656854152679443,0.0,0.0,6.4031243,0.2617993935039064,1.2071067811865477,0.2197265625,1677.133
A*,1.057307,27.727921843528748,0.0,0.0,25.632011,0.2827433449842189,1.3208764972593656,1.123046875,1677.589
A*,0.96101,23.485281229019165,0.0,0.0,21.095022,0.39269909025585953,1.2600613341699256,1.6845703125,1677.589
A*,1.511114,29.627416610717773,0.0,0.0,27.658634,0.2617993906515279,1.2011844635310913,1.0498046875,1675.221
A*,0.995442,24.071067690849304,0.0,0.0,22.203604,0.23903422885139278,1.2593039147329412,1.1962890625,1706.413
A*,0.901032,21.242640614509583,0.0,0.0,20.024984,0.2243994703666221,1.2333092826957939,1.171875,1645.781
A*,1.030524,29.38477599620819,0.0,-1.1715729236602783,26.627054,0.40840704017467727,1.0991483465847631,1.5380859375,1644.061
A*,1.136889,45.62741661071777,0.0,0.0,42.154476,0.4516039537942388,1.3269958706027651,5.2490234375,1644.061
A*,1.093882,45.28427076339722,0.0,0.0,42.059483,0.41336744541219883,1.0699172170919047,5.9326171875,1644.573
A*,0.901232,23.727921843528748,0.0,-0.8284270763397217,19.924858,0.5609986971056526,1.2245131734342318,1.904296875,1644.573
A*,0.8805,15.313708305358887,0.0,0.0,14.422205,0.4229067125832334,1.5033233666819277,1.025390625,1264.169
A*,1.127642,26.38477599620819,0.0,0.0,24.698177,0.39269909025585953,1.324343768823248,2.587890625,1356.527
A*,1.257496,27.14213538169861,0.0,0.0,25.079872,0.3926990902558596,1.3241363226818688,2.24609375,1602.684
A*,1.349824,40.35533845424652,0.0,-1.4142135381698608,37.48333,0.2533542473613879,1.3801885307736883,2.001953125,1369.796
A*,1.218589,34.79898953437805,0.0,0.0,32.202484,0.2617993935039064,1.3340637477161374,2.8564453125,1381.269
A*,0.835831,8.656854152679443,0.0,0.0,8.062258,0.2945243048561915,1.3830618877807477,0.3662109375,1487.925
A*,0.96148,20.242640614509583,0.0,0.0,19.235384,0.2356194438849532,1.2946461113496086,0.9765625,1402.429
A*,1.283033,39.38477599620819,0.0,0.0,36.40055,0.4263590122777906,1.400626069470975,2.978515625,1410.207
A*,1.331579,43.72792184352875,0.0,0.0,41.0,0.24902868052881236,1.319180671554393,3.02734375,1372.183
A*,1.302412,46.426406145095825,0.0,0.0,45.343136,0.1795195841169644,1.472962096846192,1.904296875,1390.77
A*,1.681255,66.81118214130402,0.0,0.0,65.11528,0.1256637075127334,1.5796792302715645,3.076171875,1554.742
A*,1.62783,54.485281229019165,0.0,0.0,52.34501,0.17782600313472888,1.3827635009450472,2.8564453125,1336.844
A*,1.223653,31.899494767189026,0.0,0.0,29.427877,0.34033919672271024,1.5567586307189167,2.8076171875,1344.846
A*,1.265316,43.31370830535889,0.0,-0.5857864618301392,39.623226,0.30649683924360793,1.3829941200382312,4.0283203125,1268.999
A*,1.169155,26.97056245803833,0.0,0.0,25.059929,0.44392071072401523,1.5806853463872312,2.392578125,1325.031
A*,1.014916,20.242640614509583,0.0,0.0,19.026299,0.19634953657079435,1.2978708664619076,1.6845703125,1178.89
A*,0.82334,11.485281229019165,0.0,0.0,10.816654,0.4712389083070315,1.1650281539872887,0.390625,1167.138
A*,1.264393,36.21320307254791,0.0,0.0,33.54102,0.5573793539115429,1.4389580280358398,3.02734375,1285.136
A*,0.935354,26.041630148887634,0.0,0.0,25.495098,0.15707963610234382,1.3446461113496084,0.78125,1137.178
A*,0.78736,6.828427076339722,0.0,0.0,6.3245554,0.33659920554993317,1.1183467321065985,0.244140625,1137.658
A*,1.452597,42.55634891986847,0.0,0.0,39.56008,0.24166097861899052,1.2569721136277978,2.7587890625,1859.077
A*,1.209111,26.071067690849304,0.0,0.0,24.020824,0.28274333266194385,1.1491168824543143,1.26953125,1797.701
A*,1.888484,72.32590091228485,0.0,-0.5857864618301392,67.00746,0.32499234111421726,1.1475232618293798,4.0283203125,1797.701
A*,1.459024,60.97056245803833,0.0,-1.4142135381698608,55.081757,0.31691504268368725,1.235952130054319,7.666015625,1766.661
A*,0.98546,17.485281229019165,0.0,0.0,15.524175,0.4908738628198245,1.051776695296637,1.3671875,1766.149
A*,0.864491,10.656854152679443,0.0,0.0,9.848858,0.5497787023982241,1.4714776642118865,0.5126953125,1568.885
A*,1.4793,44.65685415267944,0.0,0.0,43.046486,0.14279966918394893,1.265575895240818,1.4892578125,1568.885
A*,1.372241,44.62741661071777,0.0,0.0,41.231056,0.4027682976983177,1.2104264288712032,3.9306640625,1568.885
A*,1.26767,37.041630148887634,0.0,0.0,34.132095,0.1773479696197027,1.117963040306206,2.5390625,1568.885
A*,0.963985,20.14213538169861,0.0,0.0,18.867962,0.3695991437702208,1.142012562492535,1.46484375,1568.757
A*,1.219097,25.213203072547913,0.0,0.0,21.633308,0.23561945073066157,1.0825140769936443,2.1484375,1874.477
A*,1.253134,34.485281229019165,0.0,-0.5857864618301392,31.144823,0.3093992718223755,1.241133858461762,2.3681640625,1874.357
A*,1.175632,20.97056245803833,0.0,0.0,19.79899,0.2309994588160571,1.0243655036690056,0.5126953125,1911.077
A*,0.856931,5.2426406145095825,0.0,0.0,5.0,0.31415927220468765,1.082842712474619,0.1220703125,1903.373
A*,1.67022,43.455843687057495,0.0,-1.4142135381698608,38.910152,0.2759507102214937,1.1482508479523936,2.3193359375,1905.397
A*,0.857455,6.656854152679443,0.0,0.0,6.4031243,0.2617993935039064,1.2071067811865477,0.2197265625,1707.117
A*,1.230076,27.727921843528748,0.0,0.0,25.632011,0.3455751994251564,1.2854225165644584,2.0751953125,1695.829
A*,1.174689,23.485281229019165,0.0,0.0,21.095022,0.42839900755184684,1.425684462817807,1.6357421875,1677.589
A*,1.205186,29.627416610717773,0.0,0.0,27.658634,0.3272492390275045,1.242851130197758,2.1728515625,1678.101
A*,1.231681,24.071067690849304,0.0,0.0,22.203604,0.23903422885139278,1.2593039147329412,1.1962890625,1678.101
A*,1.135928,21.242640614509583,0.0,0.0,20.024984,0.2243994703666221,1.2333092826957939,0.7568359375,1644.061
A*,1.163053,28.213203072547913,0.0,0.0,26.627054,0.23903421843401051,1.1950122336625468,1.953125,1644.061
A*,1.452255,45.62741661071777,0.0,0.0,42.154476,0.49087386281982476,1.3064495102245979,4.19921875,1644.061
A*,1.357903,45.28427076339722,0.0,0.0,42.059483,0.41336744541219883,1.0962330065655888,3.173828125,1644.573
A*,1.16124,23.727921843528748,0.0,-0.8284270763397217,19.924858,0.5609986971056526,1.2245131734342318,1.904296875,1644.573
A*,2.977102,16.14213538169861,0.0,-0.8284270763397217,14.422205,0.12083048930949526,1.3758730397978982,0.4150390625,3345.438
A*,4.056479,26.38477599620819,0.0,0.0,24.698177,0.39269909025585953,1.324343768823248,1.220703125,5050.629
A*,4.360592,27.14213538169861,0.0,0.0,25.079872,0.1308996967519532,1.3759130179785055,0.830078125,6187.371
A*,4.383681,39.5269113779068,0.0,-0.5857864618301392,37.48333,0.3293605206864871,1.3878036268220686,1.3427734375,4904.698
A*,4.412655,34.79898953437805,0.0,0.0,32.202484,0.366519150905469,1.4107491837076631,1.4892578125,5174.858
A*,1.865959,8.656854152679443,0.0,0.0,8.062258,0.2945243048561915,1.3830618877807477,0.3662109375,2983.067
A*,3.316866,20.242640614509583,0.0,0.0,19.235384,0.2356194438849532,1.2946461113496086,0.48828125,4456.553
A*,5.694146,39.97056245803833,0.0,-0.5857864618301392,36.40055,0.3272492399782974,1.456118279698675,1.6845703125,6863.634
A*,7.024531,50.94112491607666,0.0,-7.213203072547913,41.0,0.37399911890763415,1.3156662002139026,2.1240234375,8850.753
A*,5.833398,47.012192606925964,0.0,-0.5857864618301392,45.343136,0.13089969485036754,1.6580343417702268,1.1474609375,5759.943
A*,9.739574,79.29646337032318,0.0,-12.485281229019165,65.11528,0.2094395102393196,1.6880024364388353,2.6123046875,9501.519
A*,7.943758,54.485281229019165,0.0,0.0,52.34501,0.17782600313472888,1.6127052480604893,2.197265625,8912.889
A*,4.483284,31.899494767189026,0.0,0.0,29.427877,0.2356194438849532,1.4658153220536434,1.46484375,5269.363
A*,5.991423,43.55634891986847,0.0,-0.8284270763397217,39.623226,0.21598449022787375,1.6124862549225951,1.7333984375,5130.746
A*,4.287665,27.79898953437805,0.0,-0.8284270763397217,25.059929,0.2048864818726224,1.5329556699558224,1.123046875,4792.273
A*,3.090019,20.242640614509583,0.0,0.0,19.026299,0.19634953657079435,1.2978708664619076,0.7568359375,3962.967
A*,1.875219,11.485281229019165,0.0,0.0,10.816654,0.4712389083070315,1.1650281539872887,0.390625,2513.987
A*,4.388401,36.21320307254791,0.0,0.0,33.54102,0.5067085035559481,1.4066999635197108,1.7578125,4923.591
A*,3.152665,26.041630148887634,0.0,0.0,25.495098,0.15707963610234382,1.3446461113496084,0.6591796875,3499.829
A*,2.116029,6.828427076339722,0.0,0.0,6.3245554,0.33659920554993317,1.1183467321065985,0.244140625,2654.859
A*,6.092475,42.55634891986847,0.0,0.0,39.56008,0.24166097861899052,1.267592974201467,1.708984375,9066.593
A*,4.987545,28.313708305358887,0.0,-2.2426406145095825,24.020824,0.45311431779633643,1.1274503268840295,1.171875,8064.973
A*,10.372875,72.91168737411499,0.0,-1.1715729236602783,67.00746,0.31948399518928,1.0912673950991563,2.734375,13951.885
A*,8.710321,62.870057225227356,0.0,-3.3137083053588867,55.081757,0.39269907314158886,1.1214105334504163,2.5390625,13099.765
A*,3.3884,17.485281229019165,0.0,0.0,15.524175,0.4908738628198245,1.051776695296637,0.634765625,5731.775
A*,2.46169,10.656854152679443,0.0,0.0,9.848858,0.5497787023982241,1.4714776642118865,0.5126953125,3510.323
A*,7.066261,44.65685415267944,0.0,0.0,43.046486,0.14279966918394893,1.265575895240818,1.1474609375,9437.657
A*,6.090112,44.62741661071777,0.0,0.0,41.231056,0.3624914679284859,1.2298458984322471,1.8798828125,8202.452
A*,5.876412,41.28427076339722,0.0,-4.2426406145095825,34.132095,0.4619989156186706,1.2546133602791878,2.099609375,8200.967
A*,3.352556,20.14213538169861,0.0,0.0,18.867962,0.3695991437702208,1.142012562492535,0.732421875,5429.323
A*,4.578008,29.213203072547913,0.0,-4.0,21.633308,0.327249236175126,1.0860206292602492,1.123046875,8083.345
A*,6.095385,38.041630148887634,0.0,-4.142135381698608,31.144823,0.31906799692754084,1.114276695296637,1.220703125,9487.609
A*,4.06811,20.97056245803833,0.0,0.0,19.79899,0.2309994588160571,1.0243655036690056,0.439453125,6291.323
A*,1.926059,5.2426406145095825,0.0,0.0,5.0,0.31415927220468765,1.082842712474619,0.1220703125,3956.623
A*,6.209201,46.041630148887634,0.0,-4.0,38.910152,0.3730641306087855,1.0621320343559641,1.4404296875,9494.801
A*,1.962774,6.656854152679443,0.0,0.0,6.4031243,0.2617993935039064,1.2071067811865477,0.2197265625,3550.035
A*,4.730366,28.55634891986847,0.0,-0.8284270763397217,25.632011,0.408407053866094,1.2288539740695346,1.025390625,7375.739
A*,4.533666,23.485281229019165,0.0,0.0,21.095022,0.28559933836789786,1.2224055557723714,1.171875,7390.169
A*,5.523041,30.213203072547913,0.0,-0.5857864618301392,27.658634,0.21991148780499803,1.2922854315746108,0.927734375,5893.917
A*,4.708339,25.727921843528748,0.0,-1.6568541526794434,22.203604,0.2731819758301632,1.30249640561905,1.1474609375,6849.191
A*,5.505775,23.485281229019165,0.0,-2.2426406145095825,20.024984,0.4997988234737077,1.2788892233687028,1.07421875,5672.651
A*,4.577423,28.213203072547913,0.0,0.0,26.627054,0.23903421843401051,1.1950122336625468,0.927734375,7304.029
A*,6.18135,46.455843687057495,0.0,-0.8284270763397217,42.154476,0.31415927220468776,1.266804849283925,2.05078125,8522.993
A*,6.100735,45.28427076339722,0.0,0.0,42.059483,0.41336744541219883,1.0962330065655888,1.7333984375,8522.057
A*,3.454832,23.14213538169861,0.0,-0.24264061450958252,19.924858,0.27488936317910173,1.4125703849682212,0.9521484375,4765.245
A*,0.029272,15.899494767189026,0.0,-0.5857864618301392,14.422205,0.16829960521986242,1.4081983315799191,nan,76.126
A*,0.09016,37.55634891986847,0.0,-11.171572923660278,24.698177,0.554398701561226,1.5336567625398998,nan,120.758
A*,0.041136,35.870057225227356,0.0,-8.727921843528748,25.079872,0.5958193022719509,1.4692309954865874,nan,85.51
A*,0.071614,52.79898953437805,0.0,-13.857864618301392,37.48333,0.5235987748852046,1.671473697085139,nan,109.494
A*,0.050992,26.899494767189026,32.202484,-18.242640614509583,32.202484,0.5340707600096859,1.8120013950762188,nan,98.71
A*,0.042978,20.82842707633972,0.0,-0.5857864618301392,8.062258,0.14959964854101196,1.311581131755479,nan,93.886
A*,0.076662,52.012192606925964,0.0,-12.627416610717773,19.235384,0.42143316001256903,1.591431346192646,nan,122.334
A*,0.210828,72.01219260692596,0.0,-28.284270763397217,36.40055,0.5150151851852157,1.4743729031141048,nan,165.641
A*,0.286919,64.62741661071777,0.0,-18.20101046562195,41.0,0.3327958328182886,1.453601668105411,nan,141.446
A*,0.064758,80.18376553058624,0.0,-13.372583389282227,45.343136,0.3029392923296276,1.911011199094324,nan,96.922
A*,0.076701,98.22539567947388,0.0,-43.74011445045471,65.11528,0.3878509431973307,1.6383215780586722,nan,113.378
A*,0.075665,66.76955199241638,0.0,-34.870057225227356,52.34501,0.5649355189385177,1.7152974308984137,nan,111.322
A*,0.080502,47.69848430156708,0.0,-4.97056245803833,29.427877,0.569413656055304,1.740526273130838,nan,115.97
A*,0.115148,74.42640614509583,0.0,-47.455843687057495,39.623226,0.5360654150141301,1.7216637741562588,nan,97.274
A*,0.026568,21.071067690849304,0.0,-0.8284270763397217,25.059929,0.3926990731415887,1.5747024193241856,nan,74.842
A*,0.096077,33.72792184352875,0.0,-22.242640614509583,19.026299,0.27868966481015967,1.5152502274549287,nan,92.314
A*,0.147519,91.91168737411499,0.0,-55.69848430156708,10.816654,0.5336679891843417,1.6827001989339745,nan,108.65
A*,0.086406,81.84061968326569,0.0,-55.79898953437805,33.54102,0.5722186714389494,1.634217277469724,nan,89.698
A*,0.01779,22.485281229019165,0.0,-15.656854152679443,25.495098,0.4861988703902508,1.2918566764043793,nan,57.21
A*,0.260331,80.39696860313416,0.0,-37.840619683265686,6.3245554,0.5154175441947548,1.2513501177145325,nan,146.617
A*,0.107286,33.28427076339722,0.0,-7.213203072547913,39.56008,0.4833219388072279,1.303826728331218,nan,164.126
A*,0.935368,80.56854152679443,0.0,-8.828427076339722,24.020824,0.44707279570053016,1.1406482403650913,nan,296.889
A*,0.530576,89.9827550649643,0.0,-30.426406145095825,67.00746,0.49883396378757305,1.2200577195602955,nan,171.938
A*,0.044474,28.213203072547913,0.0,-10.727921843528748,55.081757,0.3756252003963022,1.2052760587712332,nan,120.218
A*,0.09654,17.727921843528748,0.0,-7.071067690849304,15.524175,0.5759586611447884,1.365685424949238,nan,151.458
A*,0.401625,64.69848430156708,0.0,-20.041630148887634,9.848858,0.5235987773998013,1.3505145572056536,nan,159.49
A*,0.307885,59.5979790687561,0.0,-14.97056245803833,43.046486,0.5129130932857914,1.344018617670404,nan,166.002
A*,0.354032,56.35533845424652,0.0,-19.313708305358887,41.231056,0.40105437693973445,1.3083840082230573,nan,130.194
A*,0.113519,30.97056245803833,0.0,-10.828427076339722,34.132095,0.4945099502946935,1.3254016464438645,nan,100.178
A*,0.833179,46.18376553058624,0.0,-20.97056245803833,18.867962,0.39269907884634575,1.1130852169962633,nan,185.77
A*,0.086494,56.5269113779068,0.0,-22.627416610717773,21.633308,0.376336616039257,1.2936037550697834,nan,151.946
A*,1.207473,74.66904675960541,0.0,-53.69848430156708,31.144823,0.32936051406160816,1.181898363513587,nan,228.426
A*,0.712843,27.041630148887634,0.0,-21.79898953437805,19.79899,0.2991992970820239,1.2245131734342318,nan,207.754
A*,0.389284,60.76955199241638,0.0,-18.727921843528748,5.0,0.27719934977389116,1.1596497181123715,nan,164.258
A*,0.023875,17.97056245803833,0.0,-11.313708305358887,38.910152,0.2243994752564138,1.4923515876422981,nan,103.266
A*,0.084738,33.28427076339722,0.0,-5.556348919868469,6.4031243,0.3020762206407734,1.5233730334273474,nan,145.474
A*,0.134398,40.455843687057495,0.0,-16.97056245803833,25.632011,0.531298761115918,1.2930585305546367,nan,126.53
A*,0.165116,39.97056245803833,0.0,-10.343145847320557,21.095022,0.3708824646226059,1.2539482117703042,nan,148.082
A*,0.058122,26.55634891986847,0.0,-2.485281229019165,27.658634,0.6488071925966379,1.386934562461377,nan,128.682
A*,0.039773,35.28427076339722,0.0,-14.041630148887634,22.203604,0.4487989578475152,1.341063445588734,nan,109.234
A*,0.126327,38.79898953437805,0.0,-10.58578646183014,20.024984,0.5543986975343387,1.1512392830509104,nan,113.442
A*,0.066328,53.426406145095825,0.0,-7.798989534378052,26.627054,0.37399913031714815,1.5949024397700418,nan,130.482
A*,0.12803,47.28427076339722,0.0,-2.0,42.154476,0.45160393411282723,1.3271601883432524,nan,117.954
A*,0.079083,50.455843687057495,0.0,-27.55634891986847,42.059483,0.4105490325675039,1.3860432379623127,nan,138.17
A*,2.125723,107.43859875202179,0.0,0.0,101.607086,0.037399912542735635,9.645540203525135,1.88446044921875,2337.022
A*,0.754677,46.5979790687561,0.0,0.0,44.82187,0.21816615174532705,14.129311214791691,0.92010498046875,1806.889
A*,1.23462,46.5979790687561,68.50548,0.0,101.607086,0.21816615174532705,14.212167856637343,nan,1552.221
A*,12.018563,218.29646337032318,0.0,0.0,195.50192,0.1420820770585502,5.369825768148934,14.55230712890625,6112.044
A*,4.540778,106.22539567947388,0.0,0.0,79.30952,0.220617461820792,2.829900112281798,4.8583984375,3319.489
A*,2.032837,115.21320307254791,0.0,0,106.677086,0.03569991636248155,9.307305047364274,1.3580322265625,2130.168
A*,1.782801,91.25483322143555,0.0,0,78.025635,0.2286602297692348,4.575337515630325,1.45416259765625,2008.662
A*,3.980164,150.25483322143555,0.0,0.0,140.68759,0.011382581830190976,9.843424105835771,4.83245849609375,3224.918
A*,4.377369,177.00714027881622,0.0,0.0,110.85576,0.14332083386105587,3.7281441310252066,4.68902587890625,3239.92
A*,2.991382,112.0538227558136,0.0,0.0,103.75452,0.3342119917071148,8.328415851877171,2.95867919921875,2769.798
A*,6.729167,178.68123936653137,0.0,0.0,124.02016,0.28559933570073903,6.19894857582469,7.9132080078125,4113.696
A*,0.935298,70.88224983215332,70.26379,0.0,70.26379,0.07551905581843453,15.395905993205254,0.9765625,1821.06
A*,2.284929,70.88224983215332,64.84597,0.0,70.26379,0.07551905581843453,15.395905993205254,nan,1625.901
A*,16.670128,282.2497808933258,0.0,0.0,251.56311,0.3291502610436308,3.081375043277089,20.17059326171875,9143.596
A*,10.144367,228.16652059555054,0.0,0.0,167.8392,0.21881739960895447,2.6860096820319885,12.371826171875,6157.924
A*,2.742363,119.79898953437805,0.0,0,114.85643,0.013659098196229172,11.767492435762867,2.06756591796875,2252.87
A*,4.357951,151.13708305358887,0.0,0,140.86873,0.1055997524865722,4.74677200967675,4.0557861328125,2993.896
A*,4.48,127.0538227558136,0.0,0.0,91.44397,0.4035073183294845,6.4173624467441845,6.32171630859375,3609.182
A*,15.750255,156.85281229019165,0.0,-29.79898953437805,91.44397,0.4547042061669387,5.945037359499842,5.6182861328125,21808.9
A*,13.520481,217.1959581375122,0.0,0.0,171.14322,0.16916267906524005,3.0662522970621326,13.70086669921875,6549.929
A*,15.265675,258.4385987520218,0.0,0.0,231.03462,0.12031631206234678,6.459475692615036,21.44775390625,8360.959
A*,3.255498,134.02438521385193,0.0,0.0,116.0,0.14858883971946757,4.782256404659448,3.2745361328125,2883.11
A*,5.302669,173.55129659175873,0.0,0.0,152.50246,0.0779827966084597,4.740583153579782,6.14776611328125,3685.784
A*,4.609582,151.5807341337204,0.0,0.0,135.77187,0.12667712147240098,6.100705960231395,4.45098876953125,3467.862
A*,3.865576,176.14927566051483,0.0,0.0,170.29387,0.03569991625875869,9.746358623983559,4.0069580078125,3124.646
A*,2.391218,112.74011445045471,0.0,0.0,97.32934,0.2324137472942844,4.5135849727811275,2.459716796875,2432.672
A*,4.181709,155.55129659175873,0.0,0.0,144.6271,0.10216561419432596,4.851098634322033,4.32891845703125,3169.682
A*,0.371999,26.213203072547913,0.0,0.0,25.0,0.2991992938221628,9.838616399104689,0.384521484375,1654.889
A*,4.011437,140.4385987520218,0.0,0.0,123.79418,0.13425609455194634,5.533484469472515,3.67431640625,2995.801
A*,1.336563,26.213203072547913,143.53397,0.0,170.29387,0.3739991172777035,9.935162320383396,nan,1566.901
A*,6.484216,174.2670258283615,0.0,0.0,137.76791,0.08901179219399626,3.7031253288099446,7.31201171875,4114.846
A*,8.798818,213.49747383594513,0.0,0.0,192.20822,0.07068583385005683,5.589573507954571,12.12615966796875,5652.281
A*,6.011855,215.23758828639984,0.0,0.0,197.23083,0.3715862201149286,2.6660187705300933,6.6497802734375,3869.448
A*,3.828054,114.74011445045471,0.0,0.0,97.94386,0.10210176038595474,3.3607415604739423,4.1229248046875,3022.009
A*,2.508251,92.56854152679443,0.0,0.0,72.12489,0.28559932903284124,2.669350846642151,2.62298583984375,2628.305
A*,3.79406,138.5979790687561,0.0,0.0,104.23531,0.18407769347663513,5.032025507019854,8.1817626953125,0
A*,5.774157,260.82337474823,0.0,0.0,224.21642,0.10156010659819291,4.092295722637058,12.97454833984375,0
A*,4.767209,201.49747383594513,0.0,0.0,180.48822,0.07519769558516684,5.641048574311631,11.25640869140625,0
A*,0,0,104.23531,0,104.23531,0,0,0,0
A*,0,0,224.21642,0,224.21642,0,0,0,0
A*,0,0,180.48822,0,180.48822,0,0,0,0
A*,5.888652,199.20815074443817,0.0,0.0,173.76134,0.18563956848701382,5.465299550794421,11.79351806640625,0
A*,0.417234,38.28427076339722,0.0,0.0,28.178005,0.4053667951157328,4.26504077336964,0.52490234375,0
A*,3.813989,159.53910398483276,0.0,0.0,132.8006,0.22036351654933295,3.830602968701125,6.573486328125,0
A*,0,0,173.76134,0,173.76134,0,0,0,0
A*,0,0,28.178005,0,28.178005,0,0,0,0
A*,0,0,132.8006,0,132.8006,0,0,0,0
A*,5.429228,161.90663504600525,0.0,0.0,110.217964,0.15179964660838907,3.768704657828106,13.48876953125,0
A*,9.480265,234.6173119544983,0.0,0.0,175.4537,0.11023132217942384,4.026849697028969,25.543212890625,0
A*,9.948686,282.73506212234497,0.0,0.0,142.12671,0.11830265394581865,3.395091072428638,28.94439697265625,0
A*,0,0,110.217964,0,110.217964,0,0,0,0
A*,0,0,175.4537,0,175.4537,0,0,0,0
A*,0,0,142.12671,0,142.12671,0,0,0,0
A*,2.576518,139.62236428260803,0.0,0.0,123.4342,0.1421196694553191,4.331465140938627,6.085205078125,0
A*,0.341739,33.14213538169861,0.0,0.0,30.675724,0.4974188259793459,7.339177576766835,0.57830810546875,0
A*,2.693637,166.30865597724915,0.0,0.0,155.04839,0.2268928077033857,5.768339266698033,5.63812255859375,0
A*,1.000058,33.14213538169861,123.4342,0.0,123.4342,0.4974188259793459,7.421288306239036,nan,0
A*,3.79406,138.5979790687561,0.0,0.0,104.23531,0.18407769347663513,5.032025507019854,8.1817626953125,0
A*,5.774157,260.82337474823,0.0,0.0,224.21642,0.10156010659819291,4.092295722637058,12.97454833984375,0
A*,4.767209,201.49747383594513,0.0,0.0,180.48822,0.07519769558516684,5.641048574311631,11.25640869140625,0
A*,5.888652,199.20815074443817,0.0,0.0,173.76134,0.18563956848701382,5.465299550794421,11.79351806640625,0
A*,0.417234,38.28427076339722,0.0,0.0,28.178005,0.4053667951157328,4.26504077336964,0.52490234375,0
A*,3.813989,159.53910398483276,0.0,0.0,132.8006,0.22036351654933295,3.830602968701125,6.573486328125,0
A*,5.429228,161.90663504600525,0.0,0.0,110.217964,0.15179964660838907,3.768704657828106,13.48876953125,0
A*,9.480265,234.6173119544983,0.0,0.0,175.4537,0.11023132217942384,4.026849697028969,25.543212890625,0
A*,9.948686,282.73506212234497,0.0,0.0,142.12671,0.11830265394581865,3.395091072428638,28.94439697265625,0
A*,2.576518,139.62236428260803,0.0,0.0,123.4342,0.1421196694553191,4.331465140938627,6.085205078125,0
A*,0.341739,33.14213538169861,0.0,0.0,30.675724,0.4974188259793459,7.339177576766835,0.57830810546875,0
A*,2.693637,166.30865597724915,0.0,0.0,155.04839,0.2268928077033857,5.768339266698033,5.63812255859375,0
A*,1.000058,33.14213538169861,13.416408,0.0,104.23531,0.4974188259793459,7.421288306239036,nan,0
A*,6.264754,138.81118214130402,0.0,0.0,111.75867,0.14162917756722093,3.7484558918514717,7.1014404296875,4315.182
A*,6.487968,139.8406196832657,0.0,0.0,103.81715,0.18407769347663513,5.2322336556419815,8.19244384765625,4420.28
A*,7.319254,162.92387998104095,0.0,0.0,140.90068,0.14332083261183903,3.1504198098706007,7.159423828125,4191.626
A*,8.728758,205.49747383594513,0.0,0.0,184.39088,0.07363107692714253,5.636973585859639,11.572265625,5800.085
A*,4.069567,155.46803629398346,0.0,0.0,142.088,0.4242296561562939,2.773194990246009,4.0283203125,3017.657
A*,10.917498,250.22539567947388,0.0,0.0,233.77339,0.22921490993868324,11.31508854969966,15.3594970703125,6275.114
A*,0,0,184.39088,0,184.39088,0,0,0,0
A*,0,0,142.088,0,142.088,0,0,0,0
A*,0,0,233.77339,0,233.77339,0,0,0,0
A*,3.235326,117.69848430156708,0.0,0.0,111.0045,0.2998792922172134,7.491062337667856,3.4515380859375,2732.4
A*,13.622081,256.3502861261368,0.0,0.0,194.36563,0.19454816907197606,3.2430775618251078,16.3299560546875,7133.857
A*,6.191081,203.01219260692596,0.0,0.0,191.12823,0.18816830588034472,5.902838983417175,6.89849853515625,3649.945
A*,4.528542,117.69848430156708,0.0,0.0,111.0045,0.14993964610860666,6.5071259715860155,nan,1739.36

